Mergers, Starbursts, and Quenching in the Simba Simulation

We use the Simba cosmological galaxy formation simulation to investigate the relationship between major mergers ($\leq$ 4:1), starbursts, and galaxy quenching. Mergers are identified via sudden jumps in stellar mass $M_*$ well above that expected from in situ star formation, while quenching is defined as going from specific star formation rate sSFR$>t_{H}^{-1}$ to sSFR$<0.2t_{H}^{-1}$, where $t_{H}$ is the Hubble time. At $z\approx 0-3$, mergers show $\sim\times 2-3$ higher SFR than a mass-matched sample of star-forming galaxies, but globally represent $\leq 1\%$ of the cosmic SF budget. At low masses, the increase in SFR in mergers is mostly attributed to an increase in the $H_2$ content, but for $M_*\geq 10^{10.5} M_{\odot}$ mergers also show an elevated star formation efficiency suggesting denser gas within merging galaxies. The merger rate for star-forming galaxies shows a rapid increase with redshift $\propto (1+z)^{3.5}$, but the quenching rate evolves much more slowly, $\propto (1+z)^{0.9}$; there are insufficient mergers to explain the quenching rate at $z\leq 1.5$. Simba first quenches galaxies at $z\geq 3$, with a number density in good agreement with observations. The quenching timescales $\tau_q$ are strongly bimodal, with `slow' quenchings ($\tau_q \sim 0.1t_{H}$) dominating overall, but `fast' quenchings ($\tau_q\sim 0.01 t_H$) dominating in $M_*\sim 10^{10}-10^{10.5}M_{\odot}$ galaxies, likely induced by Simba's jet-mode black hole feedback. The delay time distribution between mergers and quenching events suggests no physical connection to either fast or slow quenching. Hence, Simba predicts that major mergers induce starbursts, but are unrelated to quenching in either fast or slow mode.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
